Seeding the second star -- II. CEMP star formation enriched from faint supernovae

Carbon-enhanced metal-poor (CEMP) stars are the living fossils holding records of chemical enrichment from early generations of stars. In this work, we perform a set of numerical simulations of the enrichment from a supernova (SN) of a first generation of metal-free (Pop III) star and the gravitational collapse of the enriched cloud, considering all relevant cooling/heating processes and chemical reactions as well as the growth of dust grains. We adopt faint SN models for the first time with progenitor masses $M_{\rm PopIII} = 13$--$80 \ {\rm M}_{\bigodot}$, which yield C-enhanced abundance patterns (${\rm [C/Fe]} = 4.57$--$4.75$) through mixing and fallback of innermost layers of the ejecta. This model also considers the formation and destruction of dust grains. We find that the metals ejected by the SN can be partly re-accreted by the same dark matter minihalo, and carbon abundance of the enriched cloud $A({\rm C}) = 3.80$--$5.06$ is lower than the abundance range of observed CEMP stars ($A({\rm C}) \gtrsim 6$) because the mass of the metals ejected by faint SNe is smaller than normal core-collapse SNe due to extensive fallback. We also find that cloud fragmentation is induced by gas cooling from carbonaceous grains for $M_{\rm PopIII} = 13 \ {\rm M}_{\bigodot}$ even with the lowest iron abundance ${\rm [Fe/H]} \sim -9$. This leads to the formation of low-mass stars, and these ``giga metal-poor'' stars can survive until the present-day Universe and may be found by future observations.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
